An End-to-End Learning-based Cost Estimator

Cost and cardinality estimation is vital to query optimizer, which can guide the plan selection. However traditional empirical cost and cardinality estimation techniques cannot provide high-quality estimation, because they cannot capture the correlation between multiple columns. Recently the database community shows that the learning-based cardinality estimation is better than the empirical methods. However, existing learning-based methods have several limitations. Firstly, they can only estimate the cardinality, but cannot estimate the cost. Secondly, convolutional neural network (CNN) with average pooling is hard to represent complicated structures, e.g., complex predicates, and the model is hard to be generalized. To address these challenges, we propose an effective end-to-end learning-based cost estimation framework based on a tree-structured model, which can estimate both cost and cardinality simultaneously. To the best of our knowledge, this is the first end-to-end cost estimator based on deep learning. We propose effective feature extraction and encoding techniques, which consider both queries and physical operations in feature extraction. We embed these features into our tree-structured model. We propose an effective method to encode string values, which can improve the generalization ability for predicate matching. As it is prohibitively expensive to enumerate all string values, we design a patten-based method, which selects patterns to cover string values and utilizes the patterns to embed string values. We conducted experiments on real-world datasets and experimental results showed that our method outperformed baselines.

==> figs/results/emb_card.csv <==
qerror,abs_qerror,target,estimate
1.0032485723495483,0.003243307138258152,4.0,4.012994289398193
1.0189234018325806,0.018746581476600042,4.0,4.075693607330322
1.0377644300460815,0.037068812981853445,36.999996185302734,38.397281646728516
1.1788322925567627,0.1645243659384544,3.0,3.536496877670288
1.2072852849960327,0.1883742729244612,3.0,3.6218559741973877
1.2692681550979614,-0.23844049837622114,669.0,527.0753784179688
1.315695881843567,0.274365713373027,10.0,13.15695858001709
1.3489640951156616,0.29933696094528695,6.0,8.09378433227539
1.3725855350494385,-0.31669621672494724,6.0,4.371312141418457
1.3788994550704956,-0.3212856946169716,617.9999389648438,448.1834716796875
1.4808768033981323,0.39263434708431766,15.000000953674316,22.213153839111328
1.504712700843811,-0.4086020087046472,2.0,1.3291573524475098
1.8273348808288574,-0.6028585234519999,205.99998474121094,112.73247528076172
1.8960973024368286,-0.6397976684792065,628.0,331.2066345214844
1.9249703884124756,0.6549105849785637,1.0,1.9249703884124756
1.9841773509979248,-0.6852044217344044,14.000000953674316,7.055821418762207
2.013500690460205,-0.6998748660749632,16.0,7.946359157562256
2.283611297607422,-0.825758088169138,11.000000953674316,4.816932201385498
2.365565776824951,-0.8610172334123376,11538.0,4877.47998046875
2.519275188446045,0.9239712365191999,11347.00390625,28586.224609375
2.735013008117676,-1.0061361549338177,5.0,1.828144907951355
2.748940944671631,1.0112157264756858,8.0,21.991527557373047
2.9279050827026367,-1.0742871349827139,28.000001907348633,9.563152313232422
3.1471593379974365,1.1465002485124556,1.0,3.1471593379974365
3.2322447299957275,1.1731768587066849,1.0,3.2322447299957275
3.2921524047851562,-1.191541622804329,6.0,1.822515845298767
3.4674041271209717,-1.2434062730609274,52305.9921875,15085.0576171875
3.743781089782715,-1.3200960962740087,258288.890625,68991.453125
3.768592119216919,-1.3267014737869636,6.0,1.5921064615249634
3.9062716960906982,-1.3625833749559193,61.999996185302734,15.87191104888916
3.955981969833374,1.3752288560739858,384.9999694824219,1523.052978515625
3.9960451126098633,-1.385305175003984,6.0,1.5014845132827759
4.374277591705322,-1.4757413950497809,323004.9375,73841.890625
4.424605369567871,-1.4871811328838742,10.0,2.2600884437561035
4.569383144378662,-1.5193781719521307,740.0001220703125,161.94749450683594
4.7898759841918945,1.566504520522291,30.999998092651367,148.48614501953125
4.9347615242004395,-1.596304360241098,742.9998168945312,150.56448364257812
5.007095813751221,-1.610856077589285,45.000003814697266,8.9872465133667
5.053483009338379,-1.6200777005917515,38.0,7.519566535949707
5.154760837554932,-1.639920748216521,756.9998779296875,146.85450744628906
5.295385360717773,-1.6668357622515286,40.0,7.553746700286865
5.554784774780273,-1.7146596516178367,16.0,2.880399703979492
5.653899192810059,1.7323454297544874,1.0,5.653899192810059
5.896248817443848,-1.7743163630188445,328.0,55.62858963012695
6.047530174255371,-1.7996499861000506,104.00001525878906,17.197105407714844
6.118372440338135,-1.8112961753633667,15.000000953674316,2.451632499694824
6.246546268463135,1.8320287139643932,1.0,6.246546268463135
6.509917736053467,-1.8733268706299209,121.00001525878906,18.587026596069336
6.770866870880127,-1.9126291142734069,1620.0001220703125,239.2603759765625
6.859243392944336,-1.925597174456248,32.0,4.6652374267578125
7.0827250480651855,-1.957658752380632,68185.015625,9626.9462890625
7.1569390296936035,-1.968082382257563,7250.0,1013.0028686523438
8.42884349822998,-2.131659524452699,68315.9765625,8105.02392578125
8.729670524597168,-2.166727592917692,12.0,1.3746223449707031
9.189885139465332,-2.218103489505113,310.0,33.73273849487305
9.505983352661133,-2.251921369639519,52.999996185302734,5.575435638427734
10.10356330871582,-2.3128881838791897,2487611.0,246211.25
10.128124237060547,-2.315316191003064,8024.00048828125,792.2493896484375
10.729684829711914,-2.373014212439931,275.0000305175781,25.629833221435547
10.784821510314941,-2.3781397208393265,477.0000915527344,44.22883605957031
10.977045059204102,-2.3958062274120038,1113119.5,101404.296875
11.045955657958984,-2.402064355564513,4406.9990234375,398.969482421875
11.331233978271484,-2.4275629671060455,114.0,10.060687065124512
12.569762229919434,-2.5312940623953875,33.000003814697266,2.6253483295440674
13.19668960571289,-2.5799660446962713,184.0,13.942890167236328
13.86562442779541,-2.62941267625974,249454.90625,17990.888671875
14.580178260803223,-2.6796629460543833,16.999996185302734,1.165966272354126
14.763124465942383,-2.692132535525199,2851.00048828125,193.1163330078125
14.82408618927002,-2.6962533546933543,4699.99853515625,317.0514831542969
15.224763870239258,-2.7229233092441962,1410.000244140625,92.61228942871094
16.005136489868164,-2.7729096255265597,1874.0001220703125,117.0874252319336
16.44228172302246,-2.799856162594884,319932.15625,19457.892578125
17.47612190246582,-2.860835566903314,3575.0009765625,204.56488037109375
18.25704574584961,-2.904551053603446,46281.0078125,2534.967041015625
19.051406860351562,-2.9471409134734246,247.00003051757812,12.964923858642578
19.66568374633789,-2.9788752251765023,26153.009765625,1329.8804931640625
20.560527801513672,-3.0233731162133637,8143.9970703125,396.0986328125
22.55850601196289,-3.1161121824337106,1917.999755859375,85.02335357666016
23.064687728881836,-3.13830275589021,148.00001525878906,6.416736125946045
26.137775421142578,-3.2633816237267537,83.99998474121094,3.2137389183044434
28.063392639160156,-3.3344660218985473,28072.9921875,1000.342041015625
28.250099182128906,-3.3410969342256647,92.99999237060547,3.2920236587524414
29.201007843017578,-3.374203200096737,21488.990234375,735.89892578125
29.7526912689209,-3.392919630838466,142.00003051757812,4.772678375244141
29.96468734741211,-3.400019639491542,761.0001220703125,25.396564483642578
35.47941207885742,-3.5689525800369566,88.00000762939453,2.480311870574951
37.277862548828125,-3.618399619012298,8372.998046875,224.6104736328125
41.24575424194336,-3.7195481920315556,7834.0,189.9346923828125
44.93893051147461,-3.805304513880537,2832554.25,63031.1875
46.19706344604492,-3.8329162500071847,4711.001953125,101.9762191772461
46.657470703125,-3.8428330706015004,4803.001953125,102.94175720214844
50.06251907348633,-3.913272618661689,2270.99951171875,45.3632698059082
53.13584518432617,-3.9728518279937646,670390.125,12616.5322265625
61.015804290771484,-4.111132896664686,2825.00048828125,46.29948806762695
63.45194625854492,-4.150282862431119,483082.21875,7613.35546875
66.12889862060547,-4.1916058651255215,397.00018310546875,6.003429412841797
66.4270248413086,-4.196104020702899,111100.953125,1672.5263671875
66.64006805419922,-4.199306015012367,4115.0009765625,61.74965286254883
66.72122955322266,-4.200523135970476,372.0,5.575437068939209
67.65863037109375,-4.214474891403679,1273.000244140625,18.815046310424805
72.66144561767578,-4.285810947515682,5227.99853515625,71.95010375976562
75.30503845214844,-4.321547080047632,4388.00146484375,58.269691467285156
95.58329010009766,4.559998015031915,1.0,95.58329010009766
114.80128479003906,-4.743202686268669,16308.0048828125,142.05419921875
128.3310546875,-4.85461328607676,3710593.25,28914.2265625
134.9123077392578,-4.904624927876955,785476.75,5822.12841796875
183.55528259277344,-5.212515848549007,6946.001953125,37.84147262573242
209.59852600097656,-5.345193934024594,410.0,1.9561206102371216
355.9017639160156,-5.8746547426242985,1760645.875,4946.99951171875
410.3536376953125,-6.017019348315711,1728.0001220703125,4.211002349853516
473.1518859863281,-6.159416479500458,14899.0068359375,31.488845825195312
764.816162109375,-6.639635555510815,5400.00048828125,7.060520648956299
798.16748046875,-6.6823184851006285,5405.99853515625,6.773012638092041


==> figs/results/emb_cost.csv <==
qerror,abs_qerror,target,estimate
1.013162612915039,-0.013076796619579,768.4146728515625,758.4317016601562
1.027674913406372,0.027298884926091758,1094.387451171875,1124.674560546875
1.0625957250595093,0.060714711931854314,45.96399688720703,48.841148376464844
1.0691959857940674,0.0669069508742205,107.28900146484375,114.71296691894531
1.0712085962295532,-0.0687875715910646,50.141990661621094,46.808799743652344
1.0953552722930908,-0.09107882252351619,85.09100341796875,77.6834716796875
1.0959181785583496,0.09159253113898447,0.7720000147819519,0.846048891544342
1.1179577112197876,0.11150354863270415,929.597412109375,1039.2506103515625
1.2037280797958374,0.18542347403362694,0.621999979019165,0.7487188577651978
1.2429900169372559,-0.21751973726430027,1310.2401123046875,1054.103515625
1.25395929813385,0.22630598405546004,77.41899871826172,97.08026885986328
1.3214365243911743,-0.27871943320001424,132.39796447753906,100.19245147705078
1.3393901586532593,-0.2922144131981785,1038.13525390625,775.08056640625
1.3569748401641846,0.3052578399027986,12215.0400390625,16575.501953125
1.3612260818481445,-0.3083858081006718,45.09199905395508,33.12601852416992
1.4381965398788452,0.3633899258141129,78.95901489257812,113.55858612060547
1.5637149810791016,-0.44706433623971054,2059.292724609375,1316.92333984375
1.5806137323379517,0.45781320980486995,1066.593017578125,1685.87158203125
1.5891368389129639,-0.4631910455481653,1552.9481201171875,977.2274169921875
1.5979716777801514,-0.46873518890872357,127.46298217773438,79.7654800415039
1.6653170585632324,-0.5100154877915494,30.506990432739258,18.319028854370117
1.6772037744522095,-0.5171279301492745,461.7711181640625,275.322021484375
1.7382606267929077,-0.5528850160134531,17719.873046875,10194.025390625
1.916797399520874,0.6506557722607326,61875.69140625,118603.1640625
1.9578602313995361,-0.6718521807022553,1088.5562744140625,555.9928588867188
2.168586492538452,-0.774075553338533,874.7579956054688,403.3770446777344
2.2454352378845215,-0.808899359085193,167.17799377441406,74.45237731933594
2.269615888595581,-0.8196105894860114,19039.09765625,8388.6875
2.2986392974853516,-0.8323173732669116,277.7489318847656,120.8318862915039
2.31541109085083,-0.8395872258968963,1430.92529296875,618.0005493164062
2.498511552810669,-0.9156952204064273,15862.98046875,6348.97216796875
2.503317356109619,-0.9176168306241791,1393.5718994140625,556.6900634765625
2.5547988414764404,-0.9379735003435632,444.2927551269531,173.90518188476562
2.659613847732544,-0.9781809125805903,1435.127685546875,539.6000366210938
2.7680912017822266,-1.0181579443522897,9679.955078125,3496.978515625
2.8703866004943848,-1.0544467289489716,4104.837890625,1430.064453125
2.908886671066284,-1.067770494049851,75.46701049804688,25.943605422973633
2.915837526321411,-1.0701570982303106,1960.861328125,672.4865112304688
3.1969494819641113,1.1621970682525469,672.3839111328125,2149.577392578125
3.2433204650878906,-1.1765975949531682,17654.359375,5443.2978515625
3.2533915042877197,1.179697992013346,322.90911865234375,1050.5498046875
3.2781124114990234,-1.187267709530364,7224.55224609375,2203.875732421875
3.296865463256836,-1.192972163486241,2067.19482421875,627.0182495117188
3.3621532917022705,-1.2125816573030077,1309.1983642578125,389.392822265625
3.422975540161133,-1.2305101799857419,6148.61328125,1796.27734375
3.457603693008423,1.2405757748542567,699.9124755859375,2420.02001953125
3.4763426780700684,-1.245980808121657,5098.11865234375,1466.517822265625
3.521437168121338,-1.2588691596768082,75302.671875,21384.07421875
3.5637996196746826,-1.2708273012664444,214.53799438476562,60.1992301940918
3.613626480102539,-1.2847117892392692,1095.143310546875,303.0593566894531
3.882340431213379,-1.35643818633686,8467.181640625,2180.94775390625
3.924320697784424,-1.3671932296288705,41116.2578125,10477.29296875
3.926255702972412,-1.3676861947091081,1509.5101318359375,384.465576171875
3.9940593242645264,-1.3848080918597196,3986.77197265625,998.1754760742188
3.9991416931152344,-1.386079807416991,617.9592895507812,154.52297973632812
4.054113864898682,-1.3997321087405459,9611.791015625,2370.87353515625
4.076819896697998,-1.4053172691397569,37.121002197265625,9.105381965637207
4.137505531311035,-1.4200930363599864,4807.61669921875,1161.960205078125
4.153382301330566,-1.423923009989691,1010.8609008789062,243.38258361816406
4.165419578552246,-1.4268169715599492,17082.13671875,4100.9404296875
4.201341152191162,-1.4354038187354672,2717.50439453125,646.8182983398438
4.266831398010254,-1.450871538603567,2282.594482421875,534.96240234375
4.278040409088135,-1.4534950760120076,24501.068359375,5727.1708984375
4.558469295501709,-1.5169868840137488,16480.298828125,3615.314208984375
4.590737819671631,-1.5240407367708033,356.88897705078125,77.74109649658203
4.60589075088501,-1.52733614244909,43591.07421875,9464.2001953125
4.697179794311523,-1.5469622540651615,10341.353515625,2201.609130859375
4.706719875335693,-1.5489912508593937,36.99199676513672,7.859400749206543
4.858067512512207,-1.58064073259574,542.402099609375,111.64976501464844
5.201634883880615,-1.6489730179791073,3687.8505859375,708.9791259765625
5.323153018951416,-1.672065825051275,23729.591796875,4457.8076171875
5.385569095611572,-1.6837230429912318,7898.033203125,1466.517822265625
5.38943338394165,-1.684440184382346,515.0103149414062,95.55927276611328
5.482485771179199,-1.7015586580574535,10794.42578125,1968.892578125
5.619357109069824,-1.7262172757238081,2311.86767578125,411.4114074707031
5.6907501220703125,-1.7388420549129213,20521.05859375,3606.03759765625
5.86646842956543,-1.7692527744048803,46171.94140625,7870.4833984375
5.915722370147705,-1.7776135914382858,2317.83251953125,391.8088684082031
6.419545650482178,-1.8593473355189918,842.67578125,131.26719665527344
6.464137554168701,-1.866269569308303,12529.0634765625,1938.2420654296875
6.600551128387451,-1.8871532182361637,4609.66845703125,698.3762817382812
6.734925270080566,-1.907306728749707,170.8690185546875,25.370588302612305
6.919529914855957,-1.9343477892666505,33.61399841308594,4.857844352722168
7.077495574951172,-1.9569201338737725,4625.68017578125,653.5758666992188
7.104061603546143,-1.9606667528289552,2670.54296875,375.9177551269531
7.224858283996582,-1.977527648849071,35540.421875,4919.18603515625
7.307345867156982,-1.9888801919780628,765.9987182617188,104.82584381103516
7.425443172454834,2.004912369433497,47.41500473022461,352.0774230957031
7.455931186676025,-2.009009784823927,16921.03515625,2269.47314453125
7.572969436645508,-2.024585303140241,527.4638061523438,69.6508560180664
7.588664531707764,-2.026655687197804,1755.5352783203125,231.33651733398438
8.096200942993164,-2.0913949453405474,1697.4954833984375,209.66567993164062
8.311380386352539,-2.117625685742556,156.08798217773438,18.780031204223633
8.627208709716797,-2.154921058192297,3600.937744140625,417.39312744140625
8.834657669067383,-2.1786824295498874,586.6242065429688,66.40032958984375
8.949583053588867,-2.1916069348336857,3115.22265625,348.0857849121094
9.446006774902344,-2.2455920435612247,53013.7890625,5612.29638671875
9.56373119354248,-2.2579779376393287,8066.96826171875,843.4959106445312
10.361115455627441,-2.338059931534012,12955.435546875,1250.3900146484375
10.458688735961914,-2.3474330529633716,111487.0859375,10659.7578125
10.598591804504395,2.3607211436611997,446.1499328613281,4728.56103515625
11.95443058013916,-2.481102000805298,195836.1875,16381.8916015625
12.349017143249512,-2.51357649441141,37045.890625,2999.906005859375
12.941388130187988,-2.560430583189158,42238.63671875,3263.84130859375
13.022870063781738,-2.566707085163238,36819.765625,2827.315673828125
14.818360328674316,-2.695866971605788,9162.47265625,618.3189086914062
15.70038890838623,-2.753685496272679,21503.66796875,1369.62646484375
20.269062042236328,-3.0090956277921617,15938.0107421875,786.3220825195312
30.07412338256836,-3.403665098385238,26629.3125,885.4559936523438
51.596763610839844,-3.94345901283268,20336.71484375,394.1470947265625
60.0313720703125,-4.094867230358301,62845.8984375,1046.88427734375
63.47164535522461,-4.150593273497769,28714.068359375,452.3920593261719
67.35252380371094,-4.20994044647796,27499.466796875,408.2915344238281

